The Effects of Magnetic Fields on Observational Signatures of Atmospheric Escape in Exoplanets: Double Tail Structures

Using 3D radiative MHD simulations and Lyman-$\alpha$ transit calculations, we investigate the effect of magnetic fields on the observational signatures of atmospheric escape in exoplanets. Using the same stellar wind, we vary the planet's dipole field strength ($B_p$) from 0 to 10G. For $B_p<3$G, the structure of the escaping atmosphere begins to break away from a comet-like tail following the planet ($B_p=0$), as we see more absorbing material above and below the orbital plane. For $B_p\geq3$G, we find a ``dead-zone'' around the equator, where low velocity material is trapped in the closed magnetic field lines. The dead-zone separates two polar outflows where absorbing material escapes along open field lines, leading to a double tail structure, above and below the orbital plane. We demonstrate that atmospheric escape in magnetised planets occurs through polar outflows, as opposed to the predominantly night-side escape in non-magnetised models. We find a small increase in escape rate with $B_p$, though this should not affect the timescale of atmospheric loss. As the size of the dead-zone increases with $B_p$, so does the line centre absorption in Lyman-$\alpha$, as more low-velocity neutral hydrogen covers the stellar disc during transit. For $B_p<3$G the absorption in the blue wing decreases, as the escaping atmosphere is less funnelled along the line of sight by the stellar wind. In the red wing (and for $B_p>3$G in the blue wing) the absorption increases caused by the growing volume of the magnetosphere. Finally we show that transits below and above the mid-disc differ caused by the asymmetry of the double tail structure.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
